Abstract Solvers for Computing Cautious Consequences of ASP programs

Abstract solvers are a method to formally analyze algorithms that have been profitably used for describing, comparing and composing solving techniques in various fields such as Propositional Satisfiability (SAT), Quantified SAT, Satisfiability Modulo Theories, Answer Set Programming (ASP), and Constraint ASP. In this paper, we design, implement and test novel abstract solutions for cautious reasoning tasks in ASP. We show how to improve the current abstract solvers for cautious reasoning in ASP with new techniques borrowed from backbone computation in SAT, in order to design new solving algorithms. By doing so, we also formally show that the algorithms for solving cautious reasoning tasks in ASP are strongly related to those for computing backbones of Boolean formulas. We implement some of the new solutions in the ASP solver WASP and show that their performance are comparable to state-of-the-art solutions on the benchmark problems from the past ASP Competitions. Under consideration for acceptance in TPLP.

==> easy.csv <==
#;clasp;wasp-cb;wasp-cb-p20;wasp-cb-s2;wasp-chunk-p20;wasp-chunk-s2;wasp-or;wasp-ict;wasp-cm;wasp-opt
1;0.335;2.337;2.339;2.34;2.34;2.337;2.317;2.317;2.316;2.317
2;0.347;2.337;2.34;2.341;2.341;2.339;2.318;2.318;2.321;2.319
3;0.449;2.992;2.814;2.992;2.992;2.802;2.962;2.964;2.965;2.769
4;0.566;2.992;2.991;2.993;2.993;2.991;2.967;2.967;2.967;2.967
5;0.566;2.997;2.992;2.994;2.994;2.992;3.181;3.179;2.988;2.968
6;0.567;3.887;2.996;3.204;3.455;2.995;3.418;3.394;3.183;3.18
7;4.483;4.55;3.021;3.453;3.892;3.017;3.64;3.635;3.418;3.204
8;4.485;6.413;3.687;3.892;4.11;3.019;3.854;4.067;3.424;3.206
9;4.692;6.456;3.889;4.113;6.407;3.889;4.681;4.285;4.475;3.85
10;4.911;6.457;4.288;8.032;7.515;4.51;6.405;5.875;4.721;7.454
11;7.41;9.588;6.995;8.527;8.009;5.961;6.939;7.445;7.446;7.455
12;7.925;12.184;7.513;10.117;8.038;5.961;9.002;9.51;7.454;7.466
13;11.021;12.191;8.036;10.625;8.552;6.476;10.033;10.032;7.979;8.487
14;11.619;12.709;8.555;11.144;9.072;6.498;10.037;10.034;8.478;8.487
15;11.627;13.227;9.068;11.665;11.67;6.998;10.552;11.061;10.547;9.518
16;12.135;17.897;9.073;12.728;11.671;8.553;11.072;14.695;10.554;15.666
17;12.138;22.92;19.328;19.846;18.298;19.846;18.729;19.77;21.813;28.013
18;14.635;44.289;28.194;27.141;34.283;38.381;34.114;27.006;31.071;31.971
19;15.159;51.639;33.266;30.212;34.308;43.474;36.16;32.093;33.103;33.105
20;23.837;53.677;39.39;32.247;37.351;45.537;39.221;33.11;34.125;75.849
21;27.958;55.73;41.439;35.316;41.437;49.611;40.224;36.152;41.268;102.132
22;32.984;58.777;46.53;38.39;47.558;51.671;52.439;41.245;42.276;102.33
23;33.305;71.063;52.663;44.501;61.597;54.694;57.435;45.324;43.3;118.633
24;34.317;75.139;56.509;61.675;66.938;64.742;62.62;65.661;45.178;123.68
25;35.344;106.499;74.062;69.988;70.85;80.173;75.869;72.697;71.794;157.097
26;36.36;116.934;120.789;170.637;76.133;190.556;126.592;85.839;94.017;324.778
27;37.376;172.675;168.591;191.605;147.186;192.071;144.853;170.344;174.529;
28;37.39;175.751;227.801;217.536;222.52;204.984;149.855;186.735;194.87;
29;41.239;;267.736;223.561;285.956;209.379;253.732;193.808;196.783;
30;47.234;;312.416;255.283;297.093;222.62;262.927;232.764;211.037;
31;48.377;;375.202;263.456;358.894;224.541;266.097;294.911;232.774;
32;51.215;;395.875;303.219;363.288;236.704;318.945;297.143;250.718;
33;55.487;;447.081;312.604;413.273;263.464;447.182;333.923;287.161;
34;59.583;;450.882;324.92;464.188;278.713;460.896;335.772;304.335;
35;66.647;;499.095;412.292;475.128;310.464;529.937;459.307;309.244;
36;75.844;;515.948;490.944;491.204;315.594;540.656;550.302;361.412;
37;76.864;;538.443;516.087;502.347;338.377;542.796;580.7;369.468;
38;123.659;;;531.565;534.492;441.631;552.018;581.129;543.43;
39;124.661;;;599.384;556.744;451.771;571.035;;555.705;
40;125.717;;;;568.851;580.074;574.039;;592.697;
41;146.78;;;;;594.735;584.47;;594.668;
42;171.486;;;;;;;;;
43;202.92;;;;;;;;;
44;236.28;;;;;;;;;
45;248.523;;;;;;;;;
46;389.839;;;;;;;;;
47;467.325;;;;;;;;;
48;482.638;;;;;;;;;
49;491.348;;;;;;;;;
50;500.684;;;;;;;;;
51;518.169;;;;;;;;;
52;558.367;;;;;;;;;
53;559.907;;;;;;;;;

==> qa.csv <==
#;clasp;wasp-cb;wasp-cb-p20;wasp-cb-s2;wasp-chunk-p20;wasp-chunk-s2;wasp-or;wasp-ict;wasp-cm;wasp-opt
1;0.916;1.922;1.923;1.924;1.928;1.918;1.911;1.906;1.906;1.494
2;1.245;2.138;2.152;2.137;2.137;2.136;2.118;2.12;2.12;1.918
3;1.463;2.146;2.158;2.146;2.144;2.145;2.134;2.126;2.124;1.935
4;1.464;2.36;2.358;2.38;2.371;2.367;2.342;2.339;2.348;2.141
5;1.465;2.585;2.371;2.599;2.583;2.584;2.557;2.554;2.563;2.355
6;2.112;3.027;2.585;3.035;3.025;3.023;2.996;3.004;3.001;2.576
7;2.116;3.249;3.036;3.248;3.247;3.248;3.218;3.219;3.211;2.785
8;2.324;3.261;3.264;3.267;3.248;3.26;3.227;3.223;3.226;3.004
9;2.332;3.685;3.467;3.688;3.682;3.684;3.651;3.456;3.449;3.006
10;2.543;3.687;3.69;3.693;3.684;3.685;3.652;3.655;3.651;3.007
11;2.545;3.905;3.695;3.922;3.913;3.916;3.881;3.881;3.877;3.02
12;2.55;3.923;3.934;4.135;3.925;3.917;3.886;3.883;3.881;3.222
13;2.975;4.135;3.934;4.144;4.129;3.93;3.898;3.889;4.075;3.241
14;2.976;5.243;4.137;5.243;5.241;5.227;5.192;5.194;5.192;3.451
15;3.193;5.515;5.242;6.558;7.046;7.045;6.998;6.991;5.463;3.49
16;4.724;5.522;5.409;6.567;7.081;7.083;7.037;7.011;5.496;3.491
17;5.159;6.038;5.41;6.591;7.09;7.088;7.041;7.024;6.001;3.669
18;5.351;6.042;5.535;7.068;7.09;7.09;7.056;7.034;6.026;3.876
19;5.353;7.039;5.539;7.113;7.538;7.094;7.481;7.047;6.991;3.881
20;5.366;7.554;5.925;7.549;7.606;7.535;7.568;7.48;7.482;3.881
21;5.871;7.649;5.926;8.131;8.109;8.115;8.062;8.049;7.586;3.886
22;5.877;7.656;6.047;10.227;10.208;10.193;9.626;10.148;7.588;3.902
23;6.387;8.113;6.059;10.259;10.692;10.703;10.645;10.187;7.646;3.943
24;6.397;8.168;6.443;10.29;10.727;10.73;10.669;10.235;7.652;4.094
25;7.96;8.17;7.06;10.716;14.48;13.342;11.255;10.632;8.062;4.096
26;7.965;8.185;7.487;10.747;14.485;13.422;11.263;10.656;8.097;4.097
27;7.966;8.19;7.489;10.78;14.924;13.444;11.746;10.695;8.12;4.097
28;7.987;8.202;7.501;10.802;15.524;13.95;11.82;10.715;8.125;4.097
29;8.474;8.656;7.508;13.51;16.106;16.104;16.559;16.021;8.155;4.105
30;8.482;10.202;7.509;14.119;16.634;16.631;17.079;16.545;8.455;4.115
31;8.484;10.689;7.537;14.561;17.161;17.152;18.146;17.058;9.631;4.316
32;8.979;10.724;7.664;16.076;17.704;17.165;18.179;17.075;10.15;4.318
33;11.515;11.353;7.68;16.151;27.468;23.355;27.62;23.233;10.659;4.321
34;14.669;11.37;8.011;16.594;28.459;24.379;28.667;24.23;11.298;4.534
35;14.677;11.878;8.025;16.595;29.481;24.383;29.402;24.258;11.304;4.536
36;14.683;11.887;8.126;20.792;29.494;25.397;29.663;24.269;11.827;4.749
37;15.19;15.147;8.145;23.642;29.83;28.789;30.384;24.405;11.836;5.211
38;21.935;15.155;8.16;23.651;30.841;29.787;30.392;26.478;15.072;5.493
39;21.936;15.702;8.181;24.592;31.835;29.8;30.444;26.56;15.078;5.504
40;21.938;16.21;8.193;24.709;32.906;30.854;30.698;27.533;15.592;6.011
41;21.939;16.71;8.206;25.733;44.375;33.173;30.715;28.63;15.603;6.042
42;23.97;16.734;8.216;26.709;45.22;33.204;32.795;29.632;15.619;7.033
43;23.979;17.268;8.519;27.661;45.286;34.194;33.79;29.632;15.636;7.526
44;24.964;17.286;8.527;28.828;47.303;34.2;34.836;30.67;16.65;7.568
45;24.998;17.29;9.057;34.157;47.335;34.212;51.543;35.079;16.688;7.601
46;28.003;17.31;9.077;34.199;47.64;34.212;51.625;43.245;17.188;7.645
47;28.01;17.824;9.569;35.22;48.603;34.214;53.644;43.252;17.189;7.649
48;28.017;17.83;9.578;35.23;48.661;34.215;53.648;43.263;17.715;8.094
49;28.017;21.716;9.58;42.362;49.464;34.219;54.666;44.258;18.251;8.101
50;31.978;21.725;9.582;42.373;49.494;34.219;54.831;44.271;18.795;8.177
51;33.005;22.677;9.587;43.387;49.506;34.22;55.709;44.272;18.827;8.185
52;34.005;22.679;10.096;43.389;49.514;34.228;56.876;44.276;19.336;8.192
53;34.016;22.78;10.223;43.39;50.505;35.248;59.545;44.277;19.338;10.164
54;35.043;22.917;10.718;43.393;50.532;36.227;72.704;44.285;19.843;10.2
55;40.116;23.769;10.745;43.411;50.68;36.999;75.714;45.292;21.592;10.701
56;42.15;24.774;11.373;43.416;51.506;38.061;76.779;45.299;22.595;11.328
57;42.159;24.997;11.385;43.423;51.512;39.057;76.887;45.31;22.62;11.339
58;44.327;25.805;11.893;44.409;51.52;39.081;86.037;45.315;22.628;11.406
59;44.351;26.831;11.91;44.413;52.542;44.466;89.133;45.321;22.679;11.872
60;44.363;26.947;15.651;45.432;53.563;45.518;89.547;45.322;22.913;15.165
61;44.387;27.969;15.667;45.439;56.623;45.54;90.569;46.3;22.921;15.166
62;45.195;29.049;15.678;45.569;56.637;47.476;91.143;46.319;22.922;15.505
63;45.196;29.054;15.686;45.67;67.655;47.558;92.143;47.193;22.931;15.514
64;45.348;29.082;16.223;46.575;69.634;48.477;92.161;47.379;22.932;15.667
65;45.372;30.096;16.26;46.877;69.666;48.501;92.17;48.198;23.653;15.699
66;46.224;30.102;16.273;47.368;69.907;48.503;92.172;50.514;23.66;15.807
67;46.229;30.111;16.274;47.597;70.821;48.509;93.444;58.537;23.745;16.023
68;46.377;30.116;17.318;48.388;70.911;49.527;96.87;59.581;23.942;16.221
69;46.379;30.117;17.343;49.479;71.953;49.53;100.332;60.569;23.945;16.811
70;47.221;30.117;17.871;50.889;72.963;51.543;100.348;61.599;23.956;17.245
71;48.252;31.102;17.895;52.155;72.982;51.556;100.35;62.031;24.633;17.376
72;49.463;31.223;21.75;57.681;75.011;62.44;101.071;62.062;24.663;17.758
73;50.47;31.228;21.761;59.718;77.023;63.411;102.833;62.616;24.753;17.766
74;50.487;32.138;22.713;59.747;78.042;64.436;103.376;62.638;24.759;19.449
75;50.517;32.147;22.731;60.588;79.096;67.664;105.125;63.054;24.963;21.664
76;53.312;32.149;22.753;60.75;87.707;72.627;105.413;63.63;28.927;21.695
77;53.324;32.157;22.762;61.551;89.758;75.512;105.857;64.213;28.93;22.396
78;55.349;32.302;23.845;61.606;91.044;76.184;106.439;65.695;29.035;22.648
79;55.352;32.304;23.856;61.662;91.28;76.513;108.326;67.701;29.036;22.669
80;55.365;33.156;23.861;61.776;92.024;76.812;108.988;77.999;29.974;22.738
81;56.368;34.185;23.88;61.782;93.873;80.313;109.963;78.78;30.042;22.756
82;56.385;34.186;24.836;62.778;94.421;80.386;112.112;79.436;30.043;23.419
83;57.394;34.324;24.859;65.816;96.04;81.425;117.676;79.813;30.049;23.691
84;68.797;34.332;29.131;65.827;99.942;83.483;128.577;79.907;30.054;23.707
85;69.829;36.411;29.136;73.176;104.055;85.537;130.586;81.136;30.068;23.783
86;70.841;36.422;31.184;73.23;104.116;86.543;131.928;81.964;31.054;23.814
87;71.864;37.613;31.211;74.47;106.177;86.606;131.967;82.118;31.056;26.138
88;77.039;37.648;31.224;75.477;114.155;103.716;132.896;83.194;31.115;26.139
89;78.029;38.732;31.283;78.161;118.223;104.588;133.977;84.045;31.134;28.138
90;78.072;38.781;31.294;79.483;118.354;106.805;135.575;85.121;31.181;28.16
91;78.087;39.625;32.237;80.476;124.525;109.831;139.117;85.725;32.198;28.164
92;89.239;39.633;32.409;83.325;150.171;127.81;139.151;102.934;34.174;28.176
93;89.272;40.493;32.419;89.376;151.173;127.825;140.625;105.084;34.193;28.943
94;89.293;41.508;33.407;90.332;152.247;128.4;140.903;107.087;34.263;28.959
95;91.27;41.706;33.44;90.474;157.458;131.56;142.169;108.225;35.246;29.167
96;98.4;41.707;34.407;92.522;162.888;134.348;142.181;112.337;35.333;29.959
97;100.445;41.76;34.441;96.554;169.393;134.415;145.243;115.983;36.324;30.057
98;100.465;41.778;36.491;98.788;171.49;134.436;145.86;115.989;36.349;30.128
99;101.445;44.987;36.506;99.793;173.281;138.585;146.247;119.155;36.368;30.175
100;120.906;45.003;37.682;101.062;184.407;161.284;172.864;132.477;37.51;30.195
101;122.001;45.097;37.706;110.87;187.321;163.162;174.33;132.593;37.517;30.197
102;122.032;45.105;38.605;111.442;187.386;164.221;175.064;133.624;38.605;31.236
103;125.018;46.512;38.837;111.887;197.883;164.949;177.716;136.634;38.803;32.194
104;134.038;47.09;38.9;114.963;225.187;168.088;179.223;151.467;39.571;32.217
105;135.102;47.116;39.637;115.007;225.261;168.372;189.34;158.585;39.594;32.236
106;137.068;47.334;39.737;118.302;226.215;169.175;195.41;163.32;42.59;32.264
107;137.08;49.475;39.761;126.447;227.15;170.239;209.091;164.705;42.608;32.796
108;139.282;49.477;40.747;132.089;229.288;192.912;214.806;165.149;42.722;32.824
109;141.24;50.499;40.979;132.777;230.453;193.52;218.806;165.343;42.723;34.208
110;141.327;50.501;41.884;144.957;240.743;193.566;220.739;165.539;43.68;34.228
111;141.339;51.434;41.903;150.017;241.352;194.983;230.114;166.204;43.911;34.269
112;153.948;51.503;44.507;153.654;241.711;196.25;236.263;166.216;44.846;34.302
113;155.959;53.543;45.099;157.311;249.526;196.304;239.109;167.607;44.95;34.311
114;171.993;53.566;45.13;159.906;252.393;204.908;241.15;170.539;45.915;35.219
115;177.93;53.602;45.207;162.399;255.39;205.902;242.34;171.461;46.986;35.24
116;177.987;53.755;45.215;166.689;351.777;267.017;246.37;188.081;47.169;35.308
117;178.008;53.817;47.21;167.056;353.858;268.637;251.532;189.081;48.054;36.414
118;179.035;54.568;47.361;168.539;358.377;272.127;256.562;201.304;48.268;36.423
119;181.243;54.58;47.407;169.558;372.964;273.09;258.562;202.407;49.095;38.518
120;182.213;54.592;47.421;185.701;381.203;274.964;259.511;205.416;52.342;38.624
121;186.239;55.165;48.241;191.191;394.562;275.964;275.402;207.963;52.51;39.449
122;187.533;56.624;48.395;202.689;401.469;278.483;278.365;210.735;53.368;39.469
123;200.523;57.203;48.599;205.414;404.82;280.251;278.44;219.59;53.448;40.161
124;204.607;57.281;49.525;207.06;406.881;281.226;328.739;273.482;53.5;40.185
125;205.634;58.079;50.671;211.382;409.853;282.293;355.837;275.022;53.642;40.509
126;206.661;58.094;51.661;216.037;410.804;283.052;356.812;276.708;54.494;40.551
127;209.828;58.656;52.579;244.614;410.871;284.341;375.436;280.168;55.544;42.248
128;210.824;58.868;52.868;247.813;415.689;285.309;406.628;287.351;55.616;42.748
129;213.889;58.969;52.875;249.225;416.49;285.995;416.661;289.193;58.123;43.78
130;214.928;61.093;53.861;254.697;418.124;286.306;431.577;291.173;59.006;43.83
131;218.992;61.17;54.854;255.904;449.681;290.011;433.652;292.693;60.908;43.842
132;219.019;62.458;56.033;272.644;449.713;292.362;435.511;331.53;62.022;43.927
133;221.054;63.522;57.106;274.243;451.745;293.386;438.564;334.779;63.082;46.013
134;223.066;66.766;57.241;274.41;485.773;364.876;447.069;339.593;63.14;46.014
135;225.987;66.884;57.269;285.306;488.862;368.964;447.337;339.705;63.322;46.895
136;227.991;69.005;59.145;332.089;506.095;369.34;496.101;343.984;64.631;46.935
137;228.014;70.027;60.178;334.252;509.415;371.118;537.171;344.504;65.249;50.216
138;230.082;73.332;61.384;336.787;530.528;372.12;542.628;344.984;65.541;50.228
139;258.755;73.373;61.461;339.346;554.212;377.703;562.8;349.995;66.083;51.149
140;259.629;76.694;61.621;340.508;555.244;379.264;;351.055;66.292;51.166
141;262.724;77.667;61.864;340.568;556.369;381.292;;352.097;66.505;51.214
142;263.746;77.759;62.413;348.261;;387.479;;359.426;67.701;51.337
143;263.763;78.822;62.653;348.746;;392.577;;362.359;69.27;51.393
144;265.049;79.678;62.683;350.653;;400.738;;363.272;69.632;52.277
145;266.801;79.903;64.938;353.703;;440.437;;366.34;71.018;53.323
146;267.914;80.428;64.963;355.099;;452.874;;409.215;73.122;53.328
147;269.857;82.183;66.96;355.949;;465.197;;410.26;74.229;55.675
148;272.975;103.138;66.964;357.796;;482.823;;433.826;78.613;55.693
149;279.042;104.603;66.989;361.047;;484.221;;436.415;80.322;57.591
150;279.05;107.453;67.914;363.03;;490.507;;438.246;80.337;58.651
151;280.009;107.759;67.958;374.262;;491.083;;439.546;80.667;59.832
152;280.079;135.817;67.978;403.708;;499.104;;441.125;81.032;60.686
153;282.124;137.632;67.985;406.011;;;;446.812;81.533;60.831
154;282.242;141.702;69.142;433.83;;;;447.853;82.837;60.87
155;282.267;142.2;69.319;437.186;;;;470.482;83.03;61.092
156;285.151;178.313;70.011;446.697;;;;472.328;89.133;61.116
157;316.073;180.452;70.214;464.176;;;;472.369;95.647;63.221
158;343.677;181.871;71.283;467.241;;;;476.479;96.916;63.231
159;344.706;185.993;72.416;468.264;;;;476.496;100.958;64.002
160;367.045;214.897;72.67;472.355;;;;479.477;105.499;64.013
161;373.236;234.02;73.08;472.422;;;;;106.479;64.015
162;373.344;234.322;75.14;477.472;;;;;107.869;67.072
163;375.317;237.646;75.923;490.662;;;;;116.167;67.46
164;382.304;305.578;76.008;522.884;;;;;133.997;67.494
165;461.216;305.636;76.866;523.228;;;;;143.14;68.114
166;461.417;310.687;76.912;544.011;;;;;163.592;70.12
167;466.044;318.942;77.221;598.243;;;;;165.632;70.138
168;469.247;319.867;78.813;;;;;;166.608;70.746
169;470.348;324.955;79.007;;;;;;169.74;70.763
170;474.632;325.915;79.418;;;;;;170.697;71.668
171;477.797;332.089;79.426;;;;;;170.703;73.678
172;478.732;332.118;80.276;;;;;;171.73;74.878
173;578.834;334.241;80.285;;;;;;177.85;75.076
174;585.188;509.841;82.341;;;;;;178.932;75.121
175;587.933;509.863;84.344;;;;;;204.348;75.842
176;588.046;519.813;84.386;;;;;;204.388;77.408
177;590.248;521.084;86.51;;;;;;206.432;78.41
178;595.35;552.563;86.568;;;;;;209.472;83.383
179;596.209;559.812;87.969;;;;;;210.469;83.443
180;596.335;564.95;88.907;;;;;;221.734;84.566
181;;;207.271;;;;;;481.189;85.373
182;;;207.344;;;;;;494.626;95.331
183;;;210.304;;;;;;498.719;95.441
184;;;210.329;;;;;;502.822;95.558
185;;;211.321;;;;;;506.707;96.525
186;;;413.433;;;;;;;122.403
187;;;419.618;;;;;;;122.413
188;;;420.647;;;;;;;122.438
189;;;425.722;;;;;;;123.455
190;;;427.773;;;;;;;126.507
191;;;429.818;;;;;;;126.511
192;;;431.754;;;;;;;126.543
193;;;431.883;;;;;;;126.571
